Design of the ECCE Detector for the Electron Ion Collider

The EIC Comprehensive Chromodynamics Experiment (ECCE) detector has been designed to address the full scope of the proposed Electron Ion Collider (EIC) physics program as presented by the National Academy of Science and provide a deeper understanding of the quark-gluon structure of matter. To accomplish this, the ECCE detector offers nearly acceptance and energy coverage along with excellent tracking and particle identification. The ECCE detector was designed to be built within the budget envelope set out by the EIC project while simultaneously managing cost and schedule risks. This detector concept has been selected to be the basis for the EIC project detector.

==> figures/list.txt <==
ecce-figures-proposal-2.1.pdf
x0_layer_Raditioan_Length_Log.pdf
magnet_install_1.png
IP6-1.5T-Starting-Setup-11142021-EEMCAL-eta3-tracking2.jpg
Oct-Concept39.png
G4EICDetector_DSTReader_ecce-inner-scan.root_HitScan.png
TestBeamResolution_muM.pdf
Proposal_dPOverP.pdf
Proposal_DCA2D.pdf
Proposal_AI_improvement.pdf
ECCEPID_sketch_cover.png
ECCE_PID_sd.png
ECCE_PID_Bfield.png
mRICHwall.pdf
mRICHsig.pdf
ECCE_PID_hpDIRC.png
ECCE_PID_dRICH.png
TTL_fullSetupWithLabels.pdf
ECCE_PID_LGAD.png
BetaPWithT0_All_Bin_central_BW_linX.pdf
InitialT0_Iterations_WScatE.pdf
IP6-1.5T-Starting-Setup-11142021-EEMCAL-eta3-ecal-hcal.jpg
Resolution_electron_Fitted.pdf
Resolution_pion_Fitted.pdf
EoP_pionrejection_AllCalo_truerec_withSS.pdf
Pi0_MergingFraction.pdf
mechanicalModel_withCrystall.pdf
Calos/LFHCAL_FEMC_compilation_propsal.png
ECCE_IP6_FFR_v2.png
B0_pgp_sigma_final.png
B0_ege_sigma_final.png
1201N50ZDCCrys0MapEfficiency_v1.png
nXY_5on100.png
taltvstt_5on100.png
DAQ_Overview
computing_figure_federated_offsite_butterfly.pdf
flowchart_v4.png

